Multiphase condensation in cluster halos: interplay of cooling, buoyancy and mixing

Gas in the central regions of cool-core clusters and other massive halos has a short cooling time ($\lesssim1~\mathrm{Gyr}$). Theoretical models predict that this gas is susceptible to multiphase condensation, in which cold gas is expected to condense out of the hot phase if the ratio of the thermal instability growth time scale ($t_{\mathrm{ti}}$) to the free-fall time ($t_{\mathrm{ff}}$) is $t_{\mathrm{ti}}/t_{\mathrm{ff}}\lesssim10$. The turbulent mixing time $t_{\mathrm{mix}}$ is another important time scale: if $t_{\mathrm{mix}}$ is short enough, the fluctuations are mixed before they can cool. In this study, we perform high-resolution ($512^2\times768$--$1024^2\times1536$ resolution elements) hydrodynamic simulations of turbulence in a stratified medium, including radiative cooling of the gas. We explore the parameter space of $t_{\mathrm{ti}}/t_{\mathrm{ff}}$ and $t_{\mathrm{ti}}/t_{\mathrm{mix}}$ relevant to galaxy and cluster halos. We also study the effect of the steepness of the entropy profile, the strength of turbulent forcing and the nature of turbulent forcing (natural mixture vs. compressive modes) on multiphase gas condensation. We find that larger values of $t_{\mathrm{ti}}/t_{\mathrm{ff}}$ or $t_{\mathrm{ti}}/t_{\mathrm{mix}}$ generally imply stability against multiphase gas condensation, whereas larger density fluctuations (e.g., due to compressible turbulence) promote multiphase gas condensation. We propose a new criterion $\min(t_{\mathrm{ti}}/\min(t_{\mathrm{mix}},t_\mathrm{ff}))\lesssim c_2\times\exp(c_1\sigma_s)$ for when the halo becomes multiphase, where $\sigma_s$ denotes the amplitude of logarithmic density fluctuations and $c_1\simeq6$, $c_2\simeq1.8$ from an empirical fit to our results.

==> legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
